Cleaner magic states with hook injection

In this paper, I show how an intentional hook error mechanism can be used as a control knob for injecting magic states into surface codes. The limitation, and benefit, of this approach is that it can only inject states in the XY or YZ plane of the Bloch sphere. This increases fidelity, because perturbations out of the target plane can be detected as errors. I use Monte Carlo sampling to show that this technique outperforms previous injection techniques, achieving lower error rates at smaller spacetime cost under digitized circuit noise.

==> assets/stats.csv <==
     shots,    errors,  discards, seconds,decoder,strong_id,json_metadata
  53936471,      1005,   3405822, 11235.0,internal_correlated,337c23d97678bbeaef38f696e0031ebf3bd2e27cb70d66f7063ba0c5a610300e,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0001,""post_d"":5,""post_q"":49,""post_r"":2,""q"":449,""r"":15}"
  51956164,      1000,   6379976, 10435.3,internal_correlated,83bd3cda92815d378b45bb67bcd42c05dde6d2e5c539d0791899c9a4d003a0cb,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0001,""post_d"":7,""post_q"":97,""post_r"":2,""q"":449,""r"":15}"
  26035235,      1016,   3181744,  4343.0,internal_correlated,2eda7cc9c4c4c40e7222f2969ea7ef069a2d38ef7ffed564c4c150839417e708,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0002,""post_d"":5,""post_q"":49,""post_r"":2,""q"":449,""r"":15}"
  28955612,      1006,   6674503,  4783.6,internal_correlated,9a402eeb62add7911b90a3176c55749ed6e63e92d1a04f63b82a887ac5b4bce8,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0002,""post_d"":7,""post_q"":97,""post_r"":2,""q"":449,""r"":15}"
  16350023,      1004,   2902698,  2837.7,internal_correlated,46ef37cad45cc1e05da4bfb313b0c2466c5888afdc2ec4c1258b3a66ddcb891a,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0003,""post_d"":5,""post_q"":49,""post_r"":2,""q"":449,""r"":15}"
  21084041,      1011,   6848845,  3152.8,internal_correlated,df4fa1af27356ce8eb481b4f6b44d59346ed69cda777e0892a501bd4c3933ed5,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0003,""post_d"":7,""post_q"":97,""post_r"":2,""q"":449,""r"":15}"
   9870204,      1014,   2741603,  1569.3,internal_correlated,c8cdd354d8e002cad96f09202715bbb356e3ef4184b48239f3e300404045ecd9,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0005,""post_d"":5,""post_q"":49,""post_r"":2,""q"":449,""r"":15}"
  15275741,      1001,   7336679,  1843.1,internal_correlated,1c6b90e7ebb29407385af0851571a3b47acb95e689e5065fc47cff2b808dd252,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0005,""post_d"":7,""post_q"":97,""post_r"":2,""q"":449,""r"":15}"
   7022678,      1011,   2571849,  1047.5,internal_correlated,19dd780c8a3f29753985a8df3561064e8fbfeb8a465af3552adb40e6a9d3142b,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0007,""post_d"":5,""post_q"":49,""post_r"":2,""q"":449,""r"":15}"
  13353495,      1015,   8009857,  2036.6,internal_correlated,dc38fcdd3ad67a79c97ff9f34769c03c242345830f9f32b663375519709f468b,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0007,""post_d"":7,""post_q"":97,""post_r"":2,""q"":449,""r"":15}"
   4263786,      1004,   2038050,   794.7,internal_correlated,7d17d65098bd3ae188245aef29987da6a2a2079041cf4fd744b1bde607842455,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":49,""post_r"":2,""q"":449,""r"":15}"
  11457471,      1035,   8354715,  1556.5,internal_correlated,78360d83316c4f3f4de721e4c32339bc7b30aca5add9b38778dc3769514283d4,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":97,""post_r"":2,""q"":449,""r"":15}"
   1434548,      1013,   1041817,   368.3,internal_correlated,daad49bcfc072011b9a2ccfc06db2fb3678ff0d9acfbdda854f41d9142801daf,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.002,""post_d"":5,""post_q"":49,""post_r"":2,""q"":449,""r"":15}"
  10518719,      1087,   9742266,   914.0,internal_correlated,90ff2fa42569ec73b4c80beb880a13e28160437955621e3085197b01e110b2af,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.002,""post_d"":7,""post_q"":97,""post_r"":2,""q"":449,""r"":15}"
    585930,      1001,    501546,   186.5,internal_correlated,4681ccca4ec2d5bc0fa5d8c9bd23404910cfeb3c0e49bcee4707f90cf4786d4f,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.003,""post_d"":5,""post_q"":49,""post_r"":2,""q"":449,""r"":15}"
   7055049,      1093,   6912754,   451.4,internal_correlated,1433fb06332256ba9ec8bc581865f6a431b36db22c7d243fb4f7a84a140c8505,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.003,""post_d"":7,""post_q"":97,""post_r"":2,""q"":449,""r"":15}"
    152279,      1014,    146064,    53.5,internal_correlated,e06437bee075e79333e69ae3e00f87e1946b1292e7ed3ff8dedcc770f422ab1d,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.005,""post_d"":5,""post_q"":49,""post_r"":2,""q"":449,""r"":15}"
   4783814,      1034,   4776479,   233.1,internal_correlated,45dff86556999e79a5378e5c42a3cf5d1bb314832fe6cab4c1bdb8d315f92b72,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.005,""post_d"":7,""post_q"":97,""post_r"":2,""q"":449,""r"":15}"
   1081601,      1016,   1079566,   108.4,internal_correlated,9791918d7e1fa1ae52e61d38671c653894bf2e3f54e3dfed2a07c91cfce9d9f7,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.01,""post_d"":5,""post_q"":49,""post_r"":2,""q"":449,""r"":15}"
 668581364,      1015, 668579332, 62002.5,internal_correlated,f97279cc889b1e98cc8ba43af806c101dc32b247991f2ff13e419671831966e1,"{""b"":""hook_inject_X"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.01,""post_d"":7,""post_q"":97,""post_r"":2,""q"":449,""r"":15}"
  42890942,      1023,   2725432, 14104.6,internal_correlated,729aedebf140a3c102d13d31e0d51edfb1963608c73a1a0660c06aac265db4c5,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0001,""post_d"":5,""post_q"":49,""post_r"":2,""q"":463,""r"":15}"
  46089861,      1035,   5695822, 13345.7,internal_correlated,92379d7db08940eba1b49a1b7d6ba44b222d7e2cf83179cbb63d91c0c37a4913,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0001,""post_d"":7,""post_q"":97,""post_r"":2,""q"":463,""r"":15}"
  19285330,      1005,   2369229,  5403.0,internal_correlated,3b9ec8a5b72b8cca425fd056604cd122892519cf580fb89b0889fad491b979b2,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0002,""post_d"":5,""post_q"":49,""post_r"":2,""q"":463,""r"":15}"
  22089744,      1012,   5121860,  5803.9,internal_correlated,c9e28bdcd02f0fce9b25ec84f5789520b0325d90067c38a162931d7e878ca0a8,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0002,""post_d"":7,""post_q"":97,""post_r"":2,""q"":463,""r"":15}"
  12271750,      1004,   2191379,  3340.9,internal_correlated,35cd4d767c8001a1de9f64e534739605a94df79ea82156ecdb8024cc89f82f33,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0003,""post_d"":5,""post_q"":49,""post_r"":2,""q"":463,""r"":15}"
  16950367,      1055,   5539565,  4277.6,internal_correlated,977a529412c4a0b9289e5c1c2b4472d308984b30dec4273d4753e5a5173bcfd8,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0003,""post_d"":7,""post_q"":97,""post_r"":2,""q"":463,""r"":15}"
   6465480,      1019,   1805190,  1876.7,internal_correlated,f1437661806605e0ea3cc8d75b558f4a83cd285befb8749cb5ea4457e547797f,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0005,""post_d"":5,""post_q"":49,""post_r"":2,""q"":463,""r"":15}"
  10332377,      1010,   4986745,  2442.6,internal_correlated,7631676bd3cdf06859d5d94420ad5a8c2dbe79757b09c06296aab2f950ac7178,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0005,""post_d"":7,""post_q"":97,""post_r"":2,""q"":463,""r"":15}"
   3977191,      1010,   1461682,  1165.2,internal_correlated,d2f79998b876d03972ecc54f42acf418f343e3dca00eefdfe0bfabbd60f61574,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0007,""post_d"":5,""post_q"":49,""post_r"":2,""q"":463,""r"":15}"
   8054000,      1042,   4849157,  1786.1,internal_correlated,8d5aa99f3e0f321b43c01fbe9246e554a3af2790a80562f550345f87e46de81d,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.0007,""post_d"":7,""post_q"":97,""post_r"":2,""q"":463,""r"":15}"
   2083686,      1031,    999621,   723.5,internal_correlated,4b3858dd3fc618db089e63545c728aa750612a1d46926e1b9eb030ab61f0fac1,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":49,""post_r"":2,""q"":463,""r"":15}"
   6829621,      1007,   4997326,  1084.4,internal_correlated,aa41f800daf74b270ccd8062eae68517defbd0876bcce03387ac6b8caee410ec,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":97,""post_r"":2,""q"":463,""r"":15}"
    603085,      1048,    439071,   322.1,internal_correlated,41f613c109ffaee2c6414d92b96e4183e772c83fb37669c6a220917fe9b933f5,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.002,""post_d"":5,""post_q"":49,""post_r"":2,""q"":463,""r"":15}"
   4151786,      1003,   3850663,   606.4,internal_correlated,a8b4d31363d5493b5f561b62d12abbce529cd4edd7ede099c5a3f55c0da97ca0,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.002,""post_d"":7,""post_q"":97,""post_r"":2,""q"":463,""r"":15}"
    229003,      1002,    196644,   153.3,internal_correlated,560f4b8ab0018d4d605eb293b6e9a0644c59f4baa66b5c30e80f02f69465fca9,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.003,""post_d"":5,""post_q"":49,""post_r"":2,""q"":463,""r"":15}"
   2716166,      1067,   2662523,   318.8,internal_correlated,3e0003c32cc204fdfb61dd62a782e64ee5186640ff48f1bf1309f3b17ef62789,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.003,""post_d"":7,""post_q"":97,""post_r"":2,""q"":463,""r"":15}"
     78140,      1015,     75102,    57.3,internal_correlated,62f372bd178ec84622bf63fd94a6fb2742370eb6067bc81c2e44f495477b31df,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.005,""post_d"":5,""post_q"":49,""post_r"":2,""q"":463,""r"":15}"
   2183642,      1009,   2180399,   186.6,internal_correlated,4410fda83715305f6dc94683ea96c41cad713bfdaed59f989fa2430bd633775d,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.005,""post_d"":7,""post_q"":97,""post_r"":2,""q"":463,""r"":15}"
   1095428,      1000,   1093465,   185.0,internal_correlated,f3b4b4029014debf13daf454f08b5a9c7664bb2264ddc3c7a846bb5b44d43e84,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.01,""post_d"":5,""post_q"":49,""post_r"":2,""q"":463,""r"":15}"
 675347320,      1008, 675345417,103528.1,internal_correlated,3278117f0755a58a1a57a6933c95b03be9b988706631e0ffa3eb48552f5ee6f4,"{""b"":""hook_inject_Y"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.01,""post_d"":7,""post_q"":97,""post_r"":2,""q"":463,""r"":15}"
     40165,      1019,      3261,    15.9,internal_correlated,a36ed7adafd081374c7a7d984d91460f3e1d0d7a0417fc45b4af0df338f70888,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":7,""post_r"":2,""q"":449,""r"":15}"
     45036,      1096,      5526,    19.3,internal_correlated,1908f11ca32751a579716372bc1b6832939f3a925aa91447978125c4cb4d6502,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":7,""post_r"":3,""q"":449,""r"":15}"
     44580,      1020,      7422,    19.6,internal_correlated,e62d5bec4e4baf24d7bfa8ed919e7c99e0f0f0d5275bfc2f766f771c6333adc2,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":7,""post_r"":4,""q"":449,""r"":15}"
     51971,      1079,     10697,    17.2,internal_correlated,248d119e5cf8ff48fca4893142adc29893ee3fee34e9d68827f3bb1956bd4224,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":7,""post_r"":5,""q"":449,""r"":15}"
     51002,      1028,     12337,    17.0,internal_correlated,5737a753fc77fb56aca74571c94c9b461f0f81f971ae66031f485102d4057bac,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":7,""post_r"":6,""q"":449,""r"":15}"
     89819,      1014,      7758,    26.5,internal_correlated,15c03ef830cf83f375ad8ba740ec2e9cd5d9371d4af9673a42e80d9ad80b00d0,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":449,""post_r"":1,""q"":449,""r"":15}"
    338515,      1054,     66617,    96.3,internal_correlated,e659e3af393bb01e746de32cb69c3b91f8c0a8f8a34ce41a1cb12a323b342ded,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":17,""post_r"":2,""q"":449,""r"":15}"
    371904,      1011,    108108,    88.0,internal_correlated,e1c9428ed1aa6fae09737e21abd11fbdc10f5788d5b376ddc676f02702f8a176,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":17,""post_r"":3,""q"":449,""r"":15}"
    423380,      1022,    158190,   123.2,internal_correlated,499d10d4b223438d0fdf8a4809b491b48161d138f594122b6d49b1a52c777699,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":17,""post_r"":4,""q"":449,""r"":15}"
    515834,      1057,    230878,   111.7,internal_correlated,e7fdd88ad6695748f3228bdc4f10ad1af328c89d24de0a6c8c90a16cbf022a00,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":17,""post_r"":5,""q"":449,""r"":15}"
    504304,      1012,    257352,    96.2,internal_correlated,e5e486b4ed4aea1df5d56b4933b2446e48dd0db24ce2d47034b623d99d12154b,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":17,""post_r"":6,""q"":449,""r"":15}"
    592839,      1003,    124491,   161.6,internal_correlated,a1ea14c91cbab7360bd7c9c6a7bbd9042a925cf9f8a57448f93ccad5738e579f,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":449,""post_r"":1,""q"":449,""r"":15}"
    950213,      1120,    317828,   234.7,internal_correlated,56dd46e2d6ed16b7146f6259c6498e7f3eabdc28a9b30ab7c7574608682a5a63,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":31,""post_r"":2,""q"":449,""r"":15}"
   1159982,      1019,    549103,   245.7,internal_correlated,c4059698a500f1be231f002ec5ce1dfa9024aae472e38dd50a1a68971f75d534,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":31,""post_r"":3,""q"":449,""r"":15}"
   1445612,      1036,    840699,   286.7,internal_correlated,cda0cd2cef293b7b8eaaae015c0c2d52c7d214f2eca43a5ecee6ff2304e63ab0,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":31,""post_r"":4,""q"":449,""r"":15}"
   1681797,      1009,   1123873,   275.8,internal_correlated,79015ede30584f5ec4918af6f9911b751afe51f78e39182659237135b3833a08,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":31,""post_r"":5,""q"":449,""r"":15}"
   2075537,      1000,   1529518,   316.6,internal_correlated,de95ec7f2e001744198d7a8f686c90986de0c093e2394f2d4e6b190a1edc58e8,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":31,""post_r"":6,""q"":449,""r"":15}"
   1362826,      1020,    477527,   344.3,internal_correlated,dac252746001032462e87c836b7a261abf749c781ab31895701774dee16548fd,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":449,""post_r"":1,""q"":449,""r"":15}"
   2160000,      1006,   1037590,   422.6,internal_correlated,6ce1e1370be8c9244619897568db3d23197fd2ef5d2dabf6527c776e87335876,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":49,""post_r"":2,""q"":449,""r"":15}"
   4298577,      1063,   2759349,   747.4,internal_correlated,554b5addc3c14a03712e00c07c60940d37a35c1dd79645d8cdda5d81361c4cdd,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":49,""post_r"":3,""q"":449,""r"":15}"
   6373783,      1067,   4797643,   914.8,internal_correlated,337e0b107c3c5d2ff3bc2a535e2a2545055f7eb2965ee89aba5da630090f534a,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":49,""post_r"":4,""q"":449,""r"":15}"
   8523560,      1007,   7068288,  1099.9,internal_correlated,d2c87572c3e7f29219a7e021ed62ceda9c40e01cc3100a4a793e23af9be0625f,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":49,""post_r"":5,""q"":449,""r"":15}"
  12750108,      1051,  11245597,  1566.9,internal_correlated,f8fa6c053dd5c324e87dded6d5cb9c811e44bc129ef9dd2e4630d26160102fa8,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":49,""post_r"":6,""q"":449,""r"":15}"
   2949929,      1002,   1468691,   601.8,internal_correlated,51f600f26c5077b3c8d2ee8aef3077fe72d011c95aef6d7ea5f9a1b67cb012cf,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":449,""post_r"":1,""q"":449,""r"":15}"
   4216995,      1049,   2596823,   784.2,internal_correlated,ff7bd88d85da7f6251480f200c53dc06aff0c84b4a36a31153fdd52e9f832a43,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":71,""post_r"":2,""q"":449,""r"":15}"
  11146721,      1013,   8656981,  1525.8,internal_correlated,b9e091bf5bb899741147062077e3a7eef41d346f56036664fe2359edfc58c141,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":71,""post_r"":3,""q"":449,""r"":15}"
  18665994,      1058,  16238233,  2260.7,internal_correlated,ab353c31592ecce717aa1d1b157cc1c981e9fe7cda2547ef68114085185e7495,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":71,""post_r"":4,""q"":449,""r"":15}"
  31091615,      1007,  28736552,  3422.8,internal_correlated,2e7fac51dd32c8423f87d3a2491139c2907ffec1743f7ea87f133693bbd81d4a,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":71,""post_r"":5,""q"":449,""r"":15}"
  54067871,      1083,  51684937,  6095.0,internal_correlated,ce29cc9639205b3e5a30fa64302f415c6ee6b160780e4579fb8149ed98385de1,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":71,""post_r"":6,""q"":449,""r"":15}"
   4573046,      1023,   2885887,   813.1,internal_correlated,1fdd7b56cdaa8e941d89ec03203b1a289a95066255f4c65930e2b1ee4c08bb65,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":449,""post_r"":1,""q"":449,""r"":15}"
   7794747,      1176,   5704279,  1220.7,internal_correlated,42e61298c26b48b25d3d440a691559d1526facc78692ca8b276b5ddec62e3fe5,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":97,""post_r"":2,""q"":449,""r"":15}"
  23410313,      1019,  20430657,  2794.4,internal_correlated,d7df7f77564004a3bb4217d750f9f9241b806c4db8160515f4485dc03b7caef8,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":97,""post_r"":3,""q"":449,""r"":15}"
  54868417,      1104,  51547916,  6111.2,internal_correlated,3e2c23f30871deecca6106848ae324762e776d27245c7cace6e5becb5f342724,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":97,""post_r"":4,""q"":449,""r"":15}"
 106720415,      1006, 103647430, 11051.3,internal_correlated,237820b93ab5f644bb7ab7c9512ef10b7e527a0086f7cee2487fd5c427134aa0,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":97,""post_r"":5,""q"":449,""r"":15}"
 223372500,      1018, 220310662, 14713.9,internal_correlated,a554bcb8f97995d494a9ab93e2166b32e13adba4f06df781abf4c67469ebd325,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":97,""post_r"":6,""q"":449,""r"":15}"
   7063325,      1004,   5260258,  1052.8,internal_correlated,1213490bcd28955444c132198020bab584301336b08d5266f665b092b8a31109,"{""b"":""hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":449,""post_r"":1,""q"":449,""r"":15}"
     41622,      1015,      4396,    32.4,internal_correlated,8aaa7ab622660fa281542eb5a8ab992e99af2360daa3e70624af9c0a57695567,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":2,""q"":841,""r"":15}"
     45246,      1013,      7150,    33.1,internal_correlated,db827e0cec9fc24b08520e564d553d1ab4f53c3a885ccc055258a520277168f9,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":3,""q"":841,""r"":15}"
     50059,      1010,     10875,    32.4,internal_correlated,3e62d12ef2889bb8146ff3ae6aaaf7a286c88adff44d3df11330d00505f896d7,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":4,""q"":841,""r"":15}"
     48732,      1046,     13026,    32.8,internal_correlated,c5a284e985d6d4d4eb9d30dc95740e5392c41fe24868ff2bc50796c112508fdf,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":5,""q"":841,""r"":15}"
     55208,      1039,     17206,    36.1,internal_correlated,24dc9822990579acfd6b6f6b4be606c852a3c8db6ec21de5fcb87623abf1448f,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":6,""q"":841,""r"":15}"
     84000,      1003,      9155,    62.9,internal_correlated,5db644a92d4ce9676abf132607b74bb2606b06cf7eb9cbdd3af6cd6b25424bb3,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":841,""post_r"":1,""q"":841,""r"":15}"
    198401,      1071,     56358,   124.8,internal_correlated,e154f9cf0d5e804e65c22f0f6ba2c3548062d8f269c0ed14914ce736f9642402,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":2,""q"":841,""r"":15}"
    247200,      1006,    100855,   125.9,internal_correlated,06a6eebc0e8e46638a4d54eebfaa9a5c8bf38282bd0f5d1cac8a3ae5c6f01021,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":3,""q"":841,""r"":15}"
    293661,      1010,    150281,   136.2,internal_correlated,d4e77382ba9784d46ca6cf7078b2646b11f6bcb85ec5cd8c1c787ee832aea8ab,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":4,""q"":841,""r"":15}"
    403124,      1079,    240899,   152.0,internal_correlated,55ef87a05787b2744ffe93006341f40243b542e0edac7d304e4e5862d326028d,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":5,""q"":841,""r"":15}"
    432000,      1088,    288351,   139.8,internal_correlated,89b390f470c706734b93ba4c54fa2e2a0774118158544981992944dca350a214,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":6,""q"":841,""r"":15}"
    226940,      1011,     66313,   143.1,internal_correlated,0216810b67764ea898b3002cec542a4b092b3917b1941fb9b2b89ee6312c8f66,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":841,""post_r"":1,""q"":841,""r"":15}"
    344111,      1014,    167848,   148.9,internal_correlated,683fdc501145848abc03395347fd5c10ca108fe11ae70328f7afd9fdff3049fe,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":2,""q"":841,""r"":15}"
    565075,      1025,    368202,   219.8,internal_correlated,6d99e70140a5e4e375ef9d0a0d14e6d52a7bf7408a17bf6ac85dafff1233f1e1,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":3,""q"":841,""r"":15}"
    845778,      1118,    644253,   252.9,internal_correlated,e941f08ccb104d9400909cc6ab5d74d26012999dc419dec859d12e7f4579aef3,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":4,""q"":841,""r"":15}"
   1271463,      1119,   1064815,   321.2,internal_correlated,808e9489b3acf93742b07300d433bb19e5e521e20ee184115225ca6050c423a3,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":5,""q"":841,""r"":15}"
   1689385,      1001,   1502247,   392.7,internal_correlated,8486c9904a0c891c479919c63b6fa26eea8262521a6fba7e7b156ca543e812c4,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":6,""q"":841,""r"":15}"
    464914,      1200,    231389,   186.5,internal_correlated,8a9a7691e8716888240a1e2ff9bd793f6271a6d136fd95d02c5d1ff41da9bd16,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":841,""post_r"":1,""q"":841,""r"":15}"
    576000,      1015,    388317,   204.1,internal_correlated,c1bf894e9c96b28688313010196038e7c9724dd4b23ecf1e60a0bbcb0bc71619,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":2,""q"":841,""r"":15}"
   1296253,      1067,   1072947,   363.1,internal_correlated,34183f8fe62d8ab4a020e990f2d56c88ae0da9e876d658ee19263cbc155ca7aa,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":3,""q"":841,""r"":15}"
   2350230,      1044,   2136583,   498.2,internal_correlated,a9f64c7c01e899e439e84e8263d3c7a55e1504c3c77f8548b64ab2ee7f26fed8,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":4,""q"":841,""r"":15}"
   4169213,      1003,   3967663,   855.8,internal_correlated,cb15c033ba12e49db05ac90cdab273735ed0c1902c382ce138adc687b4478805,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":5,""q"":841,""r"":15}"
   8443274,      1043,   8227227,  1732.3,internal_correlated,3313cae22bbf474d659e19ce17d4117ab895dfa111f1a1c0b26470a88759e365,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":6,""q"":841,""r"":15}"
    604007,      1007,    411081,   188.9,internal_correlated,b40ff6b7f3a3c47e3e7a5222dfccef2f9372e81f4302763ebb164a4b44676d20,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":841,""post_r"":1,""q"":841,""r"":15}"
   1080000,      1027,    879677,   281.6,internal_correlated,83b581be8caebf501fb01b54a7a79d0980842b5ced0d1d8e05754baba19c50a8,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":2,""q"":841,""r"":15}"
   2896306,      1001,   2690569,   598.5,internal_correlated,5919ade5d70849942d5ba17796715f4227b2b4d3e5517403eb82838d15fa9313,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":3,""q"":841,""r"":15}"
   8364156,      1100,   8135428,  1680.9,internal_correlated,45e1be1660ef7b8de637b93681e50b62fb9618f8ccd14004bffa844cd2dfb31b,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":4,""q"":841,""r"":15}"
  22158573,      1146,  21925851,  4478.1,internal_correlated,28f6c3eb61a3cefdd1da2331cace490fc0fa9dcbf5f491cfd7804e8e02d9c8c2,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":5,""q"":841,""r"":15}"
  49568284,      1008,  49367352,  9967.1,internal_correlated,36abd905ba46d0c6c059d815f1a88f723dbd81ea02493864c47bf09c41be809d,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":6,""q"":841,""r"":15}"
   1168307,      1057,    957663,   296.5,internal_correlated,31c2e09b207120b0730dfa59df2ce332d8ac4959a1d41265eda4c32bb4c8e265,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":841,""post_r"":1,""q"":841,""r"":15}"
   2116839,      1005,   1917643,   490.4,internal_correlated,bb6b8f8b9b334b99ca857cbda612a1721c5f4a25d2ca6a5e3648056a93fade7c,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":2,""q"":841,""r"":15}"
   8638171,      1034,   8425685,  1646.9,internal_correlated,0398c4015aa4a7ebf404a5bbafddc3f31553c21d2fa8c884402ab889f77e2184,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":3,""q"":841,""r"":15}"
  36529967,      1065,  36295299,  7249.6,internal_correlated,ad2d2b2c91be1a11eb615d87e288c69eb2b5c4f289f0b4169c8e7b6bae1c837e,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":4,""q"":841,""r"":15}"
 128928144,      1004, 128710211, 23070.6,internal_correlated,3dffcfb96001566d5d2d0001766dc9fbde8c10d2a52a0c0287bd543d7f9ce4e9,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":5,""q"":841,""r"":15}"
 489439686,      1014, 489222284,102056.3,internal_correlated,c5114e7d5fe98b79d8d809d3c9ffba33eb69dd481212c1cfebdbd1707fc7c51f,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":6,""q"":841,""r"":15}"
   2280507,      1030,   2073434,   500.3,internal_correlated,14674d8530fd0a7635a432f7cbde5801a4876f24b5670e38a246478ec8d62a65,"{""b"":""li_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":841,""post_r"":1,""q"":841,""r"":15}"
    793367,      1003,    133391,   231.0,internal_correlated,7ca1feb20d52ea18c6142bdc15a500e7385f8c0d2c1a2100e18eb700cce7ab7d,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":449,""post_r"":1,""q"":449,""r"":15}"
    793881,      1001,    133295,   274.9,internal_correlated,7bf79e38c34fc1c0bc27487060a820ce59f3b723529abef992f9c6e0aebfab76,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":449,""post_r"":2,""q"":449,""r"":15}"
   1151839,      1001,    293575,   359.8,internal_correlated,ba79cf1e4a655422869f3e4b1cfff78479719aa3c23b0dbf9e9689e17796aa62,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":449,""post_r"":3,""q"":449,""r"":15}"
   1473801,      1099,    490457,   416.3,internal_correlated,6dec56f0e58459edba547ae4ab60b27b7aba3f7e8d47d730b3c52c4183c14296,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":449,""post_r"":4,""q"":449,""r"":15}"
   1464117,      1013,    587957,   483.8,internal_correlated,ee32b85ba07ed787c4c66b179dd990adba4546fadecedb5f341dc50d7878231f,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":449,""post_r"":5,""q"":449,""r"":15}"
   1781180,      1065,    826878,   547.1,internal_correlated,5040161f934646c3b15e9c6decf14c0ae0684baea034a4589b4da386b856905d,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":449,""post_r"":6,""q"":449,""r"":15}"
   1789166,      1012,    538075,   497.6,internal_correlated,ee2e54cf65c3b43b127f8cf5e008c406fadf960bb36b0393ea82b559b1fe67be,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":449,""post_r"":1,""q"":449,""r"":15}"
   1675183,      1008,    504696,   471.5,internal_correlated,0cf8b70b1825c6accd83a4842acbd758f1546f052f3ca72849506a3dc80eb61d,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":449,""post_r"":2,""q"":449,""r"":15}"
   3298712,      1000,   1433368,   886.2,internal_correlated,0e37365016c9bb9527861c3191aa522be84c9ed3bb760b3ae85a20469d0837bf,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":449,""post_r"":3,""q"":449,""r"":15}"
   4496746,      1007,   2438737,  1171.7,internal_correlated,8d1c42b6895e97e33e9ed0446b636c32e25cd1fa2d270027ed0504a02d581c59,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":449,""post_r"":4,""q"":449,""r"":15}"
   5828385,      1080,   3668842,  1382.0,internal_correlated,755d85b2e2440b9869430a885d8c64b70794aa8d2a81bc10652fdbcd87d57317,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":449,""post_r"":5,""q"":449,""r"":15}"
   6886825,      1015,   4821776,  1586.2,internal_correlated,ad89a1b98490706ef5e516c47c9262c5b91a7c762290e09e9b27b4c52b401679,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":449,""post_r"":6,""q"":449,""r"":15}"
   2928812,      1013,   1311928,   694.9,internal_correlated,ee678ceb6c2fc8d9e85832ee4887c384d59ffd6d1ca3075f1682f1ab3de3b65b,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":449,""post_r"":1,""q"":449,""r"":15}"
   3236575,      1098,   1446912,   792.0,internal_correlated,8d6108171dc637442122dc3297020f1b6a2426830033b86d7e028e0e3f61b482,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":449,""post_r"":2,""q"":449,""r"":15}"
   7670221,      1046,   4673162,  1807.1,internal_correlated,18a75c2920e861eadb4e9b2fae3d99aaf791799bec2934e3c808193c1c442288,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":449,""post_r"":3,""q"":449,""r"":15}"
  10742184,      1015,   7763882,  2212.4,internal_correlated,7d17f9efdeb5586c9944ef741955a78341d8a3512e0bcd1b84c1c4ef494a5850,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":449,""post_r"":4,""q"":449,""r"":15}"
  14835707,      1038,  11924214,  2683.2,internal_correlated,5ded96bf55912dcc6d74b510dce814dec2d9ee589e9fa5318f7c32c285adbcc5,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":449,""post_r"":5,""q"":449,""r"":15}"
  22677872,      1045,  19524216,  4128.8,internal_correlated,e7dcc6f367d45c7053612fd45dbdae3e7dd5760538fd00dea5c56ef9b3670499,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":449,""post_r"":6,""q"":449,""r"":15}"
   4202509,      1003,   2458709,   826.7,internal_correlated,ee556c261936e66d272e156a10a7d8e52395a331825f82384f0df9be6b32aa40,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":449,""post_r"":1,""q"":449,""r"":15}"
   4342102,      1029,   2542949,   904.6,internal_correlated,42e55a80f20d14375a072e81b58e341d24565e3437d2bc51e24a4aa2fed207b9,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":449,""post_r"":2,""q"":449,""r"":15}"
  13392277,      1022,  10059850,  2442.0,internal_correlated,dead0ae6ca83e2e42afe67bafba075dad7d074a079c72ad34f8505e2f5575736,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":449,""post_r"":3,""q"":449,""r"":15}"
  22882400,      1024,  19464597,  3857.9,internal_correlated,84e63a832b02828d1d5dd08d36890d47bade8387bb0f95b14a128b913ad6e2ec,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":449,""post_r"":4,""q"":449,""r"":15}"
  41144151,      1083,  37448223,  6483.3,internal_correlated,0167cde773a6a5120c63af6d02d89f9fba36f9bfaa8403a78baf691a75875925,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":449,""post_r"":5,""q"":449,""r"":15}"
  63466581,      1040,  60042446,  9633.3,internal_correlated,0a35a4d459d0f4bc826b2f302e35295776b39d35f32a9dd8a064f0848ed9ac7d,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":449,""post_r"":6,""q"":449,""r"":15}"
   6676682,      1077,   4722425,  1100.0,internal_correlated,12511bbfbbefeba94ac2a215ed4e077c0ea2cceb442d9d287f5f854921bc8c00,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":449,""post_r"":1,""q"":449,""r"":15}"
   6735176,      1107,   4762200,  1210.8,internal_correlated,8c24e6c506086016fa1915b3ca3667f721b7289f36e75246f890246060edcc9b,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":449,""post_r"":2,""q"":449,""r"":15}"
  23847937,      1019,  20407890,  3636.7,internal_correlated,9876af68fbca31a2969710ea46f1149b20bec6946fb233e6216e7f2673eda3c6,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":449,""post_r"":3,""q"":449,""r"":15}"
  50663821,      1059,  47055389,  7292.9,internal_correlated,a5e4b6306ff4b9199af1ab29a4a5c9dd71c7db77a3ee7d9405ae0c16b68d027a,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":449,""post_r"":4,""q"":449,""r"":15}"
  99910409,      1017,  96398748, 14240.8,internal_correlated,d00543fc41e3686500332bc8cc907a7567aaa658e50eca86b16baee8d481d71c,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":449,""post_r"":5,""q"":449,""r"":15}"
 193895108,      1005, 190528215, 28008.3,internal_correlated,a753cb45b8818ff4432524d49c246aa5f9fb82dc2fa13fb87f308f900c13e5e6,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":449,""post_r"":6,""q"":449,""r"":15}"
   9354957,      1010,   7517109,  1347.3,internal_correlated,7f9b08dfd5f51449dd4ec0cc215afec2c7b8412c03ed7fd339ba6a47924502e1,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":449,""post_r"":1,""q"":449,""r"":15}"
  10608907,      1120,   8525874,  1639.7,internal_correlated,e765d829b0b8663474348a42503965628809e56e02d78d6aa95a04325d55ccad,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":449,""post_r"":2,""q"":449,""r"":15}"
  48646309,      1083,  44905309,  6227.2,internal_correlated,a2dbd3c04578dbf7c10ac4f6c90412399b709c32d3191757bf621531db49cf86,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":449,""post_r"":3,""q"":449,""r"":15}"
 108492367,      1005, 105211318, 14109.6,internal_correlated,6a7dd95e78cd9bebeb38838a12af02a9e0a4ebb9cae390faf1d0c385759a26dc,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":449,""post_r"":4,""q"":449,""r"":15}"
 299311621,      1018, 295755898, 40250.0,internal_correlated,12aebeb5bb008c1c7b2e71ac37524a873541719b952d63d5802da42554265c31,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":449,""post_r"":5,""q"":449,""r"":15}"
 741030949,      1012, 737568920,105280.3,internal_correlated,d95769a2352ee2eff224be783f946b6554131b4fcbc33ce589e3937c5649398b,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":449,""post_r"":6,""q"":449,""r"":15}"
  14991420,      1009,  13135321,  1859.2,internal_correlated,5189b4ef7ec3cb81c89c6ce9708ee5850c5719b5f2df707274ca796903290fb3,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":8,""post_q"":449,""post_r"":1,""q"":449,""r"":15}"
  15211359,      1019,  13329110,  2005.8,internal_correlated,0fe40cc6993258c6c0e8ab6790077337d9247bc352d858f96deaccc790f98228,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":8,""post_q"":449,""post_r"":2,""q"":449,""r"":15}"
  95058564,      1023,  91500373, 11545.8,internal_correlated,ebf5c1888b0a5c44b91a272070afb4e0d6ed6776ec8a967938201523dabb26fc,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":8,""post_q"":449,""post_r"":3,""q"":449,""r"":15}"
 315261371,      1010, 311686953, 40978.4,internal_correlated,883a4783b1d36756760bea35c77a88a7ec3e7228c35bef75a38ff2325cf85dbd,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":8,""post_q"":449,""post_r"":4,""q"":449,""r"":15}"
 993315578,      1002, 989902470,135484.3,internal_correlated,19a5b02523748227fd99c12ce45e2cb3ba8f5a01f52842c6c0f6c599cb310139,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":8,""post_q"":449,""post_r"":5,""q"":449,""r"":15}"
1000000000,       279, 998957759,137810.8,internal_correlated,335e251456aa13d69d26c23c449f0f04f7d6a2842c768f13b32c285eefd863ae,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":8,""post_q"":449,""post_r"":6,""q"":449,""r"":15}"
  23978702,      1010,  22202151,  2705.5,internal_correlated,a7246882616cd8f2806afa8e007a868f55c790fcfc6172f62c1c0d181e5b73bd,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":9,""post_q"":449,""post_r"":1,""q"":449,""r"":15}"
  25764529,      1035,  23853936,  3105.2,internal_correlated,faa8f45569ac8e90f112cca643be7b1eb12f25b09c39351e09017752be5765c0,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":9,""post_q"":449,""post_r"":2,""q"":449,""r"":15}"
 212959561,      1015, 209396095, 26350.3,internal_correlated,733df43d69dcf8f1c9d5df8e8eb3ace4ae41526b4817f7dc6b62df1cad3d2d35,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":9,""post_q"":449,""post_r"":3,""q"":449,""r"":15}"
 926138427,      1005, 922625863,107970.5,internal_correlated,5d672852cc8b8b43a7335ae938c744d9b3126e1668c32ee75d1c008c215bd27a,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":9,""post_q"":449,""post_r"":4,""q"":449,""r"":15}"
1000000000,       238, 999141143,136036.3,internal_correlated,6566eb419afdef4a82d4090c3a636d0983193d7a450d8091bfd0874bee246994,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":9,""post_q"":449,""post_r"":5,""q"":449,""r"":15}"
1000000000,        58, 999805658,141130.4,internal_correlated,1ee620f169a704aa5e5ccbddf6bf082787f94e406b0b0ce34818aa41a9a9f2da,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":9,""post_q"":449,""post_r"":6,""q"":449,""r"":15}"
  44911205,      1033,  43035143,  5326.4,internal_correlated,bbfe19fa6a021652e6e1d3c75370613d51515d4342fcda5c398f6c031a277942,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":10,""post_q"":449,""post_r"":1,""q"":449,""r"":15}"
  47129778,      1090,  45158839,  5420.5,internal_correlated,4ca8fff00862f7679a5825b17cce51fb0764d1386410e4763d0e9bc82caedc8f,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":10,""post_q"":449,""post_r"":2,""q"":449,""r"":15}"
 500866302,      1003, 497448765, 60448.1,internal_correlated,1f5e99c7b209350ea50f2e0f3ac91fcc860f2cbe0d28d8e1de6cbd60ec184e77,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":10,""post_q"":449,""post_r"":3,""q"":449,""r"":15}"
1000000000,       351, 998881600,128864.6,internal_correlated,466389343475680c4c40478b434a5269213d4337443f2f4b3d580ca3283c5f32,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":10,""post_q"":449,""post_r"":4,""q"":449,""r"":15}"
1000000000,        49, 999815427,135842.5,internal_correlated,a2c934e3c552d73419663023c85b4bdde9adc5d6b2e320a856b3fd0afa26a6a3,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":10,""post_q"":449,""post_r"":5,""q"":449,""r"":15}"
1000000000,         8, 999969707,141943.3,internal_correlated,f538186a9a73717e1eca7e04cd046a354fafc272907d601db938bbddbed52f0a,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":10,""post_q"":449,""post_r"":6,""q"":449,""r"":15}"
  80492766,      1014,  78691383,  8621.5,internal_correlated,0f94ba95d42736d59e0bc268b5814d4e3160c166d1221b927d575e2f722e5ef8,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":11,""post_q"":449,""post_r"":1,""q"":449,""r"":15}"
  90840303,      1107,  88810322, 10155.1,internal_correlated,b6fe0bf467372aeb91ee220c7e966c7bb61d791f80bb821e1c4d52d2fb99a4d7,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":11,""post_q"":449,""post_r"":2,""q"":449,""r"":15}"
1000000000,       722, 997439335,122330.7,internal_correlated,4e951184ffd56677a2cbcd817207d3250067ab9b408543da78f7ec24912de216,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":11,""post_q"":449,""post_r"":3,""q"":449,""r"":15}"
1000000000,        84, 999705632,129102.6,internal_correlated,7c842eefa108f1be00ae9b52c1be38b9befb195e86c62df89def271d97896570,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":11,""post_q"":449,""post_r"":4,""q"":449,""r"":15}"
1000000000,         7, 999966111,135438.6,internal_correlated,d6ac0adcc67992fbee156caf98b6dbfe77fad880dde7290e3380ba7d8439bf72,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":11,""post_q"":449,""post_r"":5,""q"":449,""r"":15}"
1000000000,         0, 999996000,142354.8,internal_correlated,fc18872288c557840220a4b00d4219960e0c71c72c271f12b1cac336f9cb38de,"{""b"":""pregrown_hook_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":11,""post_q"":449,""post_r"":6,""q"":449,""r"":15}"
     14223,      1038,       464,    13.6,internal_correlated,a360d8ece3dd834c20e1f1a0a6f6d58e8922de570c8f2c531417a7cf12dcfaf1,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":1,""q"":841,""r"":15}"
     15816,      1024,      1683,    15.9,internal_correlated,edd9cd3da37c84218e4fa7211470fe46c6ae2e2a7eaaf35b29107789e058e748,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":2,""q"":841,""r"":15}"
     16380,      1006,      2710,    16.8,internal_correlated,53a7cf0350c732052019327c7378134b34a9039b61c8f0439c19039a1d751ad4,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":3,""q"":841,""r"":15}"
     18670,      1053,      4024,    13.3,internal_correlated,79f97b933a10d5021ccf6ace036cae9ee265907b9fc3ef3e86346d3790c0c0e4,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":4,""q"":841,""r"":15}"
     18990,      1014,      5142,    13.5,internal_correlated,1e48cda5b4ae40c53a33b43763d288e3bc5f07230a3e762ffd0da13afcbee1fa,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":5,""q"":841,""r"":15}"
     21497,      1071,      6663,    15.3,internal_correlated,75152b2f084968c5aac28ff9f5b236239e09e9075804a637fb29caa96b16c944,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":6,""q"":841,""r"":15}"
     42192,      1059,      3331,    28.7,internal_correlated,e230fbfa562cc95e8968a17a38e7a33f16801c995ede0ac38bd647922a231b7c,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":1,""q"":841,""r"":15}"
    191987,      1004,     54460,    80.8,internal_correlated,be0a3beca6cd9a96e904d3ccba6da205bac8231cb3eecd0e5fb16f053f4cfa72,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":2,""q"":841,""r"":15}"
    233710,      1007,     95424,    76.0,internal_correlated,38e5eb7e68ede0bd9103ca7cd0ad9c4924d499d02139ec8d5870fc3a64c101e9,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":3,""q"":841,""r"":15}"
    289132,      1000,    146782,    78.9,internal_correlated,2c6094633aba4def835496aa9f63ed76e97fc3f0c121d22f29007d3c80d6c93f,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":4,""q"":841,""r"":15}"
    373879,      1082,    221676,   141.1,internal_correlated,791ae929325eb7c988eb84563a4f8536e9a55812bac66ed2039daeb7630d1b1a,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":5,""q"":841,""r"":15}"
    444305,      1032,    294546,   161.7,internal_correlated,42832260f26af27072b7bcde5c16ac3f8368a001bdea5185907d3a34637f25f4,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":6,""q"":841,""r"":15}"
     50069,      1013,      7637,    32.0,internal_correlated,ace8228ec4d74cae43058e347c79c48a05886a88c7d3abfb65fbf048a80441d9,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":1,""q"":841,""r"":15}"
    721670,      1037,    352185,   204.3,internal_correlated,cfba3e06c9ba00712f236b68cee878179ca2b7d2a98bb83ba3af9be0b0f9e69b,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":2,""q"":841,""r"":15}"
   1078389,      1018,    698657,   208.2,internal_correlated,f49b0dd432423423dd3bbc58d82aed248cc8933558b1bd088753d9d80ebb81be,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":3,""q"":841,""r"":15}"
   1785402,      1076,   1353800,   277.1,internal_correlated,85549e5264ab96b5961d68b9e25ce497dea8e14c9ff0280ae7b520ba1a0f432d,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":4,""q"":841,""r"":15}"
   2427893,      1008,   2024559,   603.7,internal_correlated,7e1625523a823682e4fb6248d5cca887fc6dbe23b48179d1306c14a433b0300d,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":5,""q"":841,""r"":15}"
   3446413,      1028,   3052677,   794.3,internal_correlated,25dd29c43d819a7f3e6531d0966fc8c029403b3e3a5b6541c1c6970615ef308c,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":6,""q"":841,""r"":15}"
     57806,      1012,     14324,    36.4,internal_correlated,d473d8eb5d886b491b48f60e91b931a2e84e3392a6d2d0f970c98234447d40ee,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":1,""q"":841,""r"":15}"
   1740475,      1003,   1172144,   315.4,internal_correlated,8319f871c3359d6e5179ab4d102a1910263d45de36512b1dfda944e8840e3ed0,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":2,""q"":841,""r"":15}"
   4020777,      1010,   3320177,   547.0,internal_correlated,412bd70245b787d9b515b63db757879eb8f77be8f5aa017a9c599d253fc10442,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":3,""q"":841,""r"":15}"
   7473070,      1007,   6773772,  1022.9,internal_correlated,c9839febcf1b4d91aa389e20e9850f6fe05043b1509cf2d66afef3a0636de016,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":4,""q"":841,""r"":15}"
  14440724,      1059,  13717149,  2918.1,internal_correlated,9fd829fbdbff35f89fff54e6c9f51e926371606f4e05be20b53791fa2a9c1715,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":5,""q"":841,""r"":15}"
  27223913,      1098,  26491298,  5385.1,internal_correlated,aececd02b653a3e7603e50771fb6c43e2ff1b55a9d71e741bda57011b83bc25d,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":6,""q"":841,""r"":15}"
     66423,      1022,     23436,    32.2,internal_correlated,62c60254c732347f024f5e52c5b85ec51e3485abbc23adb878451e9d52fa7087,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":1,""q"":841,""r"":15}"
   3697606,      1137,   3011623,   510.8,internal_correlated,fa28e8e572b9f08527ac4947069fea5dd84ed875a79d9fcbd5744cc9e3f35749,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":2,""q"":841,""r"":15}"
  12031573,      1074,  11158776,  1225.1,internal_correlated,dbff8aeed4f5a8634d99e4aaed11a77117289fb5a39c9135b89160ffacf538a1,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":3,""q"":841,""r"":15}"
  30091579,      1094,  29236130,  3682.8,internal_correlated,1f5be4c002cc82b1941316dae5882fb0aea712bc1b3a40e7b661fd1b853d34ed,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":4,""q"":841,""r"":15}"
  69556794,      1021,  68780550, 13197.8,internal_correlated,d1dd33b280d5371b5cf2191a95e7dd4ccf406b3a98d81b0cb38a50f6b15a063d,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":5,""q"":841,""r"":15}"
 179847850,      1014, 179059881, 34040.5,internal_correlated,5fe53100f526649d0235a55125843531528b74dfdc63db471537adf62bb653c4,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":6,""q"":841,""r"":15}"
     90520,      1103,     41660,    40.0,internal_correlated,f34d4dd49ef18b3bb37d2a56555390fbbce38eb03a193dda384f8f2ca3682c35,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":1,""q"":841,""r"":15}"
   6579684,      1035,   5960705,  1153.4,internal_correlated,7fd64d1b3be7920ed30d0282336db4e8835fd4858fdfd706b65caa5c1f918b45,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":2,""q"":841,""r"":15}"
  36259997,      1109,  35342812,  3709.2,internal_correlated,5e3ee874844023b0597faddc253feb76d0c4535b8139cfed40aa022df43b11f4,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":3,""q"":841,""r"":15}"
 115183599,      1024, 114397768, 23885.3,internal_correlated,263f6fe32ca7cd24338f7c6d10e50e677aeb3cb2d901b57e66910edf3a7f6f1e,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":4,""q"":841,""r"":15}"
 432330204,      1009, 431537458, 83048.4,internal_correlated,0ef74bae7e85cfca69db5b1f359cd503ac2353ff9a363c1aa6d335fdc5b499d5,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":5,""q"":841,""r"":15}"
1000000000,       590, 999507005,194757.5,internal_correlated,782fdbfd562b93d8d6506ea5dcc0542e8f00c907db43562672e6b3e53f3c7206,"{""b"":""zz_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":6,""q"":841,""r"":15}"
     46619,      1044,      1422,    33.2,internal_correlated,5581f9fac1b60ed5b9cfb56f78e0de3f15602c268a5f30c81b881e6bc51dfa3e,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":1,""q"":841,""r"":15}"
     56012,      1001,      6157,    44.1,internal_correlated,1943140b82a937d7e437614d5c1183ceb4d83ca4dd418002e78588426e8fb7ed,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":2,""q"":841,""r"":15}"
     56760,      1001,      9274,    40.2,internal_correlated,d86b14e457f4984206a127046e67555aaf257a7eaafa74f3c4e0e50b8c74e0e2,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":3,""q"":841,""r"":15}"
     60412,      1001,     13078,    46.6,internal_correlated,be8948cd2aa2f700b10d2e50c7099bc53117b212dce11ab8553d3f1554b3356e,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":4,""q"":841,""r"":15}"
     68758,      1016,     18433,    41.7,internal_correlated,d2f56c0d5fae3954c77f442c2db900e11066da105210b278fee97de32bd95014,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":5,""q"":841,""r"":15}"
     70988,      1030,     22099,    44.4,internal_correlated,01e118e7eaf02ce9034455b0e6e19b6d2801226f4fa87c46d36c3fe25b18cb44,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":2,""post_q"":9,""post_r"":6,""q"":841,""r"":15}"
     57589,      1007,      4638,    40.6,internal_correlated,368bb95e369c199479fc44b851b5c5e0a4b0d380980176586890dbb3e3bd0d42,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":1,""q"":841,""r"":15}"
    564928,      1048,    160360,   263.0,internal_correlated,25a83a8f4c4858be85a452bf3098b597511de812db4132697295b1c3b82b4a68,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":2,""q"":841,""r"":15}"
    700425,      1033,    284987,   321.0,internal_correlated,47240509ea5323df7a0353a5c8ad71fdd779eb5491cb8c251f1cd7afd092434b,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":3,""q"":841,""r"":15}"
    799428,      1016,    405714,   319.7,internal_correlated,ef7ae4f8607efc2d4c809bb87c6a6adea0c41b2a362b8cea89e02c3c10cb8022,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":4,""q"":841,""r"":15}"
    970796,      1016,    575227,   343.5,internal_correlated,fb5fd45441e947f3351f86d844f26fc16f0501bd0e06cbd9ff5daeea6980a590,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":5,""q"":841,""r"":15}"
   1146220,      1005,    759786,   389.6,internal_correlated,c1debc92bfbf871e91e1d3f3d4e9d134c00a0ec54c4cd479008ead74c4171c17,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":3,""post_q"":25,""post_r"":6,""q"":841,""r"":15}"
     65048,      1080,     10006,    49.7,internal_correlated,5c05830188567369edfa7c49f2b081bce5597d0620260c71dc3df81fb4e55e2d,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":1,""q"":841,""r"":15}"
   1611310,      1096,    784508,   648.0,internal_correlated,0104d1b435548719ff6f3591212a6a31a4854920eb38ac16518d1b10154fec6e,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":2,""q"":841,""r"":15}"
   2542910,      1015,   1646912,   805.9,internal_correlated,06599f89ac2ab558f53a86a73c25b7eb76dc80baf8bee8999725499203ea963d,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":3,""q"":841,""r"":15}"
   4131989,      1111,   3131326,  1127.6,internal_correlated,04cf9cb3b992889d4fb83d7d095b55086fbae97cb4991ac655021ed6d55081ba,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":4,""q"":841,""r"":15}"
   5946585,      1130,   4955087,  1431.3,internal_correlated,b4762df1027093f318c87f8f36fdb16ffcfbd47e9c1e8fd07a2d6077314bdcf4,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":5,""q"":841,""r"":15}"
   7661881,      1005,   6784745,  1700.1,internal_correlated,e8053dc555b3490e0df7d1fd63b6df02f1d66777f42076e83eef26b83914e1d8,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":4,""post_q"":49,""post_r"":6,""q"":841,""r"":15}"
     78454,      1101,     19246,    51.3,internal_correlated,ee3a8c52517310cbf303d4aec3f092ba8c57b888f24da1459907e8c0390db03f,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":1,""q"":841,""r"":15}"
   3302526,      1004,   2218973,  1072.0,internal_correlated,4054b2634aa9263ef7be4fa85d8088e095c4595ccf27f52e8d3115c35d00465e,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":2,""q"":841,""r"":15}"
   8566418,      1068,   7065107,  2099.3,internal_correlated,debce26f4be2e200fc8d8bbf4385db839b887a3a0b725265bc838b5260afa6f2,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":3,""q"":841,""r"":15}"
  15096950,      1049,  13675752,  3004.8,internal_correlated,485ef8c42f3f1183c1fc7e9605eb97e73f39d27a60e6fe0af62ed7c95051f503,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":4,""q"":841,""r"":15}"
  28523434,      1042,  27086742,  5889.0,internal_correlated,ec99e39675c505f477752db60b0911c3fbe7469efde6af0250457be09b36a6c0,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":5,""q"":841,""r"":15}"
  54778764,      1031,  53299559, 10070.6,internal_correlated,67076b290092684f385a3c9149eeb8f0f91bed9ba58450abcc210c46cdf550a0,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":5,""post_q"":81,""post_r"":6,""q"":841,""r"":15}"
     83481,      1002,     29316,    56.1,internal_correlated,5f9038542154130ca063ebef72affd0c297827593f0af1f69a7726c156547b2b,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":1,""q"":841,""r"":15}"
   6700800,      1085,   5447981,  1594.1,internal_correlated,3822a9c799540ee9f68d598049228b81a074d3dda5f836130554190d40c48f6b,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":2,""q"":841,""r"":15}"
  22725833,      1009,  21063614,  4456.7,internal_correlated,1c4513e58f728aed973b66c0b7e56ce3bf915186372babacc73d70c929236b14,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":3,""q"":841,""r"":15}"
  66555163,      1082,  64647257, 12621.0,internal_correlated,0069e10b1b2f77680338ccd356d3d713473bf0cb44fddf329efb811f7baca697,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":4,""q"":841,""r"":15}"
 149110827,      1029, 147436990, 28095.9,internal_correlated,5da94a967ea5004025f02d67d38bf43f48a2697cdad160e293687596e4496d57,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":5,""q"":841,""r"":15}"
 353488811,      1009, 351933770, 65317.9,internal_correlated,79e320906c7e2f1c8536f0d5f00984d3e7b5068945654aad7f7e1d9ff8f6f6a1,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":6,""post_q"":121,""post_r"":6,""q"":841,""r"":15}"
     96704,      1009,     44386,    48.4,internal_correlated,3a404ca7a89770a2135087082b08e7dcd53bbbc40c2a51567e1c2bd8784adfe2,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":1,""q"":841,""r"":15}"
  14177300,      1127,  12827512,  2779.2,internal_correlated,4f067315d8f7a8ac5b5bc039135b9ce31584397c20a5309caa2ccd132db6bed5,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":2,""q"":841,""r"":15}"
  66424187,      1016,  64728066, 12029.8,internal_correlated,d5a27148fb250aac7fa7b55b39af9211920162570a64632b45674d1abc0a9659,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":3,""q"":841,""r"":15}"
 250309447,      1021, 248588891, 47224.8,internal_correlated,2bbf8d63209e4edc1e9a10eab8bdcc798c93eddabf8c404677f81267d91cb9d9,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":4,""q"":841,""r"":15}"
 923694739,      1008, 921984746,177604.0,internal_correlated,65906963863edeaa1626e611f6867ea6595725e4d5b859088663c4e1d34fdced,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":5,""q"":841,""r"":15}"
1000000000,       288, 999501124,187939.7,internal_correlated,b4a5805492c2eabd9df7a7561b6a9291c8fbf8df0893bb5d8826295199b87468,"{""b"":""zz_tweaked_inject_Y_magic_verify"",""d"":15,""gates"":""cz"",""noise"":""SI1000"",""p"":0.001,""post_d"":7,""post_q"":169,""post_r"":6,""q"":841,""r"":15}"

